Top-N Recommendation Algorithms: A Quest for the State-of-the-Art

Research on recommender systems algorithms, like other areas of applied machine learning, is largely dominated by efforts to improve the state-of-the-art, typically in terms of accuracy measures. Several recent research works however indicate that the reported improvements over the years sometimes "don't add up", and that methods that were published several years ago often outperform the latest models when evaluated independently. Different factors contribute to this phenomenon, including that some researchers probably often only fine-tune their own models but not the baselines. In this paper, we report the outcomes of an in-depth, systematic, and reproducible comparison of ten collaborative filtering algorithms - covering both traditional and neural models - on several common performance measures on three datasets which are frequently used for evaluation in the recent literature. Our results show that there is no consistent winner across datasets and metrics for the examined top-n recommendation task. Moreover, we find that for none of the accuracy measurements any of the considered neural models led to the best performance. Regarding the performance ranking of algorithms across the measurements, we found that linear models, nearest-neighbor methods, and traditional matrix factorization consistently perform well for the evaluated modest-sized, but commonly-used datasets. Our work shall therefore serve as a guideline for researchers regarding existing baselines to consider in future performance comparisons. Moreover, by providing a set of fine-tuned baseline models for different datasets, we hope that our work helps to establish a common understanding of the state-of-the-art for top-n recommendation tasks.

==> other/reproducibility_config.yml <==
experiment:
  dataset: movielens_1m
  data_config:
    strategy: dataset
    dataset_path: ../data/{0}/dataset.tsv
  prefiltering:
    - strategy: global_threshold
      threshold: 3
    - strategy: iterative_k_core
      core: 10
  binarize: True
  splitting:
    save_on_disk: True
    save_folder: ../data/{0}/splitting/
    test_splitting:
#      strategy: temporal_hold_out
      test_ratio: 0.2
      strategy: random_subsampling
      folds: 5
  top_k: 50
  evaluation:
    cutoffs: [10, 20, 50]
    simple_metrics: [nDCG, Recall, HR, Precision, MAP, MRR]
  gpu: 1
  external_models_path: ../external/models/__init__.py
  models:
    Random:
      meta:
        save_recs: True
    external.MostPop:
      meta:
        verbose: True
        save_recs: True
    MF2020: # from original paper
      meta:
        hyper_max_evals: 20
        hyper_opt_alg: tpe
        verbose: True
        save_recs: True
      epochs: 50 # 256 original paper but 50 comes from NeuMF paper
      factors: [8, 16, 32, 64, 128, 256]
      lr: [0.001, 0.003, 0.01]
      reg: [0.001, 0.003, 0.01]
      m: [4,6,8]
    EASER: # from TOIS
      meta:
        verbose: True
        save_recs: True
        hyper_max_evals: 20
        hyper_opt_alg: tpe
      l2_norm: [uniform, 10, 10e7]
    RP3beta: #from TOIS
      meta:
        hyper_max_evals: 20
        hyper_opt_alg: tpe
        verbose: True
        save_recs: True
      neighborhood: [uniform, 5, 1000]
      alpha: [uniform, 0, 2]
      beta: [uniform, 0, 2]
      normalize_similarity: [True, False]
    iALS: #from TOIS
      meta:
        hyper_max_evals: 20
        hyper_opt_alg: tpe
        verbose: True
        save_recs: True
        validation_rate: 20
      epochs: [uniform, 1, 500]
      scaling: [linear, log]
      factors: [uniform, 1, 200]
      alpha: [uniform, 10e-3, 50]
      epsilon: [uniform, 10e-3, 10]
      reg: [uniform, 10e-3, 10e-2]
    NeuMF: #from the original paper + Rendle
      meta:
        hyper_max_evals: 50
        hyper_opt_alg: tpe
        verbose: True
        save_recs: True
        validation_rate: 1
      mf_factors:  [8, 16, 32, 64, 128, 256]
      dropout: 0
      is_mf_train: True
      is_mlp_train: True
      batch_size: [64, 128, 256]
      epochs: 50
      lr: [0.0001, 0.0005, 0.001, 0.005]
      m: [4,6,8]
    ItemKNN: #from TOIS
      meta:
        save_recs: True
        verbose: True
        hyper_max_evals: 20
        hyper_opt_alg: tpe
      neighbors: [uniform, 5, 1000]
      similarity: [cosine, jaccard, dice, correlation, euclidean]
    UserKNN: #from TOIS
      meta:
        hyper_max_evals: 20
        hyper_opt_alg: tpe
        save_recs: True
        verbose: True
      neighbors: [ uniform, 5, 1000 ]
      similarity: [cosine, jaccard, dice, correlation, euclidean]
    MultiVAE: # from original paper
      meta:
        hyper_max_evals: 50
        hyper_opt_alg: tpe
        save_recs: True
        verbose: True
      lr: [loguniform, -11.512925464970229, 0] # exploration taken from TOIS
      epochs: 200
      batch_size: [64, 128, 256 ]
      intermediate_dim: 600
      latent_dim: 200
      dropout_pkeep: 0.5
      reg_lambda: [loguniform, -11.512925464970229, 0] # exploration taken from TOIS
    BPRMF:
      meta:
        hyper_max_evals: 20
        hyper_opt_alg: tpe
        verbose: True
        save_recs: True
      lr: [0.001, 0.003, 0.01]
      batch_size: [ 128, 256, 512 ]
      epochs: 50
      bias_regularization: 0
      user_regularization: [0.001, 0.003, 0.01]
      positive_item_regularization: [0.001, 0.003, 0.01]
      negative_item_regularization: [0.0001, 0.0003, 0.001]
      factors: [8, 16, 32, 64, 128, 256]
    Slim: #from TOIS
      meta:
        hyper_max_evals: 20
        hyper_opt_alg: tpe
        verbose: True
        save_recs: True
      l1_ratio: [loguniform, -11.512925464970229, 0]
      alpha: [uniform, 10e-3, 1]
      neighborhood: [uniform, 5, 1000]

